Operator Fitting for Parameter Estimation of Stochastic Differential Equations

Estimation of parameters is a crucial part of model development. When models are deterministic, one can minimise the fitting error; for stochastic systems one must be more careful. Broadly parameterisation methods for stochastic dynamical systems fit into maximum likelihood estimation- and method of moment-inspired techniques. We propose a method where one matches a finite dimensional approximation of the Koopman operator with the implied Koopman operator as generated by an extended dynamic mode decomposition approximation. One advantage of this approach is that the objective evaluation cost can be independent the number of samples for some dynamical systems. We test our approach on two simple systems in the form of stochastic differential equations, compare to benchmark techniques, and consider limited eigen-expansions of the operators being approximated. Other small variations on the technique are also considered, and we discuss the advantages to our formulation.

==> img/ou_rmse_convergence_theta1.pgf <==
\begin{tikzpicture}[]
  \begin{axis}[
    legend cell align = left,
    ylabel = {RMSE}, title = {$\Param_1$}, xmin = {500.0}, xmax = {256000.0},
    ymax = {0.23079797710189612}, ymode = {log}, xlabel = {$\LimDat$},
    {unbounded coords=jump,
      xticklabel style={rotate = 0}, log basis x=10, yticklabel
      style={rotate = 0}, log basis y=10,     xshift = 0.0mm,
      yshift = 0.0mm,
      axis
      background/.style={fill={rgb,1:red,1.00000000;green,1.00000000;blue,1.00000000}}
      , grid = major}, xmode = {log}, ymin = {0.005190876072638922}]
    \addplot+ [color = {rgb,1:red,0.00000000;green,0.60560316;blue,0.97868012},
    draw opacity=1.0,
    line width=1,
    solid,mark = *,
    mark size = 2.0,
    mark options = {
      color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw
      opacity = 1.0,
      fill = {rgb,1:red,0.00000000;green,0.60560316;blue,0.97868012}, fill
      opacity = 1.0,
      line width = 1,
      rotate = 0,
      solid
    }]coordinates {
      (500.0, 0.17949791270230178)
      (1000.0, 0.10701055907934222)
      (2000.0, 0.06557251879684059)
      (4000.0, 0.043569737495570006)
      (8000.0, 0.02926294604282049)
      (16000.0, 0.02049188529282762)
      (32000.0, 0.014338036192391343)
      (64000.0, 0.010322745392619093)
      (128000.0, 0.00725904315727953)
      (256000.0, 0.005254012790882316)
    };
    \addlegendentry{$\LimBasis = 3$}
    \addplot+ [color = {rgb,1:red,0.88887350;green,0.43564919;blue,0.27812294},
    draw opacity=1.0,
    line width=1,
    solid,mark = square*,
    mark size = 2.0,
    mark options = {
      color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw opacity = 1.0,
      fill = {rgb,1:red,0.88887350;green,0.43564919;blue,0.27812294}, fill opacity = 1.0,
      line width = 1,
      rotate = 0,
      solid
    }]coordinates {
      (500.0, 0.19587088061870475)
      (1000.0, 0.11116945469124499)
      (2000.0, 0.06671553221537987)
      (4000.0, 0.04375146656590246)
      (8000.0, 0.030050610789696015)
      (16000.0, 0.02070099522572449)
      (32000.0, 0.014193606392462676)
      (64000.0, 0.010044701319186312)
      (128000.0, 0.007260224970556818)
      (256000.0, 0.005190876072638922)
    };
    \addlegendentry{$\LimBasis = 5$}
    \addplot+ [color = {rgb,1:red,0.24222430;green,0.64327509;blue,0.30444865},
    draw opacity=1.0,
    line width=1,
    solid,mark = diamond*,
    mark size = 2.0,
    mark options = {
      color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw opacity = 1.0,
      fill = {rgb,1:red,0.24222430;green,0.64327509;blue,0.30444865}, fill opacity = 1.0,
      line width = 1,
      rotate = 0,
      solid
    }]coordinates {
      (500.0, 0.23079797710189612)
      (1000.0, 0.1363824287557719)
      (2000.0, 0.07936932587062603)
      (4000.0, 0.050587138096915)
      (8000.0, 0.0360720517317805)
      (16000.0, 0.02614275286839695)
      (32000.0, 0.01936188574035898)
      (64000.0, 0.0149285854042656)
      (128000.0, 0.011656134269904025)
      (256000.0, 0.008915595411958849)
    };
    \addlegendentry{$\LimBasis = 10$}
    \logLogSlopeTriangle{0.45}{0.25}{0.2}{2}{black};
  \end{axis}
\end{tikzpicture}

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "../Paper_ParamEst_22Aug2017"
%%% End:


==> img/ou_rmse_convergence_theta2.pgf <==
\begin{tikzpicture}[]
\begin{axis}[legend cell align = left, ylabel = {\phantom{RMSE}}, title = {$\Param_2$}, xmin = {500.0}, xmax = {256000.0}, ymax = {0.03979149424865565}, ymode = {log}, xlabel = {$\LimDat$}, {unbounded coords=jump, xticklabel style={rotate = 0}, log basis x=10, yticklabel style={rotate = 0}, log basis y=10,     xshift = 56.397407407407414mm,
    yshift = 0.0mm,
    axis background/.style={fill={rgb,1:red,1.00000000;green,1.00000000;blue,1.00000000}}
, grid = major}, xmode = {log}, ymin = {0.0012194587729928274}]\addplot+ [color = {rgb,1:red,0.00000000;green,0.60560316;blue,0.97868012},
draw opacity=1.0,
line width=1,
solid,mark = *,
mark size = 2.0,
mark options = {
    color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw opacity = 1.0,
    fill = {rgb,1:red,0.00000000;green,0.60560316;blue,0.97868012}, fill opacity = 1.0,
    line width = 1,
    rotate = 0,
    solid
}]coordinates {
(500.0, 0.030000875224182846)
(1000.0, 0.01976323202323301)
(2000.0, 0.014026972075588296)
(4000.0, 0.009873772224321219)
(8000.0, 0.006846165655795252)
(16000.0, 0.0047629215754531285)
(32000.0, 0.00343528801176224)
(64000.0, 0.002409334969688148)
(128000.0, 0.0017506185694575176)
(256000.0, 0.0012194587729928274)
};
%\addlegendentry{$\LimBasis = 3$}
\addplot+ [color = {rgb,1:red,0.88887350;green,0.43564919;blue,0.27812294},
draw opacity=1.0,
line width=1,
solid,mark = square*,
mark size = 2.0,
mark options = {
    color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw opacity = 1.0,
    fill = {rgb,1:red,0.88887350;green,0.43564919;blue,0.27812294}, fill opacity = 1.0,
    line width = 1,
    rotate = 0,
    solid
}]coordinates {
(500.0, 0.03575009701156956)
(1000.0, 0.02034797717481314)
(2000.0, 0.012953027058091258)
(4000.0, 0.00900826742420685)
(8000.0, 0.0061673731858892964)
(16000.0, 0.0043982332967468585)
(32000.0, 0.00321502784214514)
(64000.0, 0.0023268820459082114)
(128000.0, 0.0017155907874043391)
(256000.0, 0.0012792118264435522)
};
%\addlegendentry{$\LimBasis = 5$}
\addplot+ [color = {rgb,1:red,0.24222430;green,0.64327509;blue,0.30444865},
draw opacity=1.0,
line width=1,
solid,mark = diamond*,
mark size = 2.0,
mark options = {
    color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw opacity = 1.0,
    fill = {rgb,1:red,0.24222430;green,0.64327509;blue,0.30444865}, fill opacity = 1.0,
    line width = 1,
    rotate = 0,
    solid
}]coordinates {
(500.0, 0.03979149424865565)
(1000.0, 0.028204784503495214)
(2000.0, 0.015378005598911977)
(4000.0, 0.01116906395383862)
(8000.0, 0.008319995455580913)
(16000.0, 0.006104180919200608)
(32000.0, 0.004820786821190545)
(64000.0, 0.0036955792050983147)
(128000.0, 0.002813132192735467)
(256000.0, 0.002149709638519799)
};
%\addlegendentry{$\LimBasis = 10$}
\logLogSlopeTriangle{0.45}{0.25}{0.2}{2}{black};
\end{axis}
\end{tikzpicture}

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "../Paper_ParamEst_22Aug2017"
%%% End:


==> img/ou_rmse_convergence_theta3.pgf <==
\begin{tikzpicture}[]
\begin{axis}[ylabel = {RMSE}, title = {$\Param_3$}, xmin = {500.0}, xmax = {256000.0}, ymax = {0.0021535620715129994}, ymode = {log}, xlabel = {$\LimDat$}, {unbounded coords=jump, xticklabel style={rotate = 0}, log basis x=10, yticklabel style={rotate = 0}, log basis y=10,     xshift = 104.39870370370372mm,
    yshift = 0.0mm,
    axis background/.style={fill={rgb,1:red,1.00000000;green,1.00000000;blue,1.00000000}}
, grid = major}, xmode = {log}, ymin = {0.00019595510445897832}]\addplot+ [color = {rgb,1:red,0.00000000;green,0.60560316;blue,0.97868012},
draw opacity=1.0,
line width=1,
solid,mark = *,
mark size = 2.0,
mark options = {
    color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw opacity = 1.0,
    fill = {rgb,1:red,0.00000000;green,0.60560316;blue,0.97868012}, fill opacity = 1.0,
    line width = 1,
    rotate = 0,
    solid
}]coordinates {
(500.0, 0.0021535620715129994)
(1000.0, 0.001738658681615904)
(2000.0, 0.0014611828854562492)
(4000.0, 0.001160673284573866)
(8000.0, 0.0008735489451507338)
(16000.0, 0.0006411365152057045)
(32000.0, 0.00047815711544188494)
(64000.0, 0.00036238079511600666)
(128000.0, 0.00027350948470510045)
(256000.0, 0.00021119387947130544)
};
%\addlegendentry{K = 3}
\addplot+ [color = {rgb,1:red,0.88887350;green,0.43564919;blue,0.27812294},
draw opacity=1.0,
line width=1,
solid,mark = square*,
mark size = 2.0,
mark options = {
    color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw opacity = 1.0,
    fill = {rgb,1:red,0.88887350;green,0.43564919;blue,0.27812294}, fill opacity = 1.0,
    line width = 1,
    rotate = 0,
    solid
}]coordinates {
(500.0, 0.0016045889843578568)
(1000.0, 0.001279687594600511)
(2000.0, 0.0010612106203234629)
(4000.0, 0.000843799873725307)
(8000.0, 0.0006713992640858796)
(16000.0, 0.0005250302701117893)
(32000.0, 0.0004284493623812291)
(64000.0, 0.0003231639875445038)
(128000.0, 0.00025220647072611384)
(256000.0, 0.00019595510445897832)
};
%\addlegendentry{K = 5}
\addplot+ [color = {rgb,1:red,0.24222430;green,0.64327509;blue,0.30444865},
draw opacity=1.0,
line width=1,
solid,mark = diamond*,
mark size = 2.0,
mark options = {
    color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw opacity = 1.0,
    fill = {rgb,1:red,0.24222430;green,0.64327509;blue,0.30444865}, fill opacity = 1.0,
    line width = 1,
    rotate = 0,
    solid
}
]coordinates {
(500.0, 0.0015809070886031204)
(1000.0, 0.0011321240331096376)
(2000.0, 0.0008307659884648103)
(4000.0, 0.0006629673819110187)
(8000.0, 0.000524655924067427)
(16000.0, 0.00042099881498650906)
(32000.0, 0.00035981892171898144)
(64000.0, 0.0003089402672966956)
(128000.0, 0.0002526679745679552)
(256000.0, 0.00021271211731737648)
};
% \addlegendentry{K = 10}
\logLogSlopeTriangle{0.45}{0.25}{0.2}{3}{black};
\end{axis}
\end{tikzpicture}


==> img/rbfs.pgf <==
\begin{tikzpicture}[]
\begin{axis}[ylabel = {}, xmin =
  {-0.10899900355047171}, xmax = {0.29869731356164614}, ymax = {1.01},
  xlabel = {$x$}, {unbounded coords=jump, xticklabel
    style={/pgf/number format/fixed}, yticklabel style={rotate = 0},     xshift = 0.0mm,
    yshift = 0.0mm,
    legend pos ={outer north east},
    axis background/.style={fill={rgb,1:red,1.00000000;green,1.00000000;blue,1.00000000}}
, grid = major}, ymin = {0.0}]\addplot+ [color = {rgb,1:red,0.00000000;green,0.60560316;blue,0.97868012},
draw opacity=1.0,
line width=1,
solid,mark = none,
mark size = 2.0,
mark options = {
    color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw opacity = 1.0,
    fill = {rgb,1:red,0.00000000;green,0.60560316;blue,0.97868012}, fill opacity = 1.0,
    line width = 1,
    rotate = 0,
    solid
}]coordinates {
(-0.10899900355047171, 0.1192531613605189)
(-0.10799800710094343, 0.12356893409754809)
(-0.10699701065141515, 0.12800252993788927)
(-0.10599601420188687, 0.1325554717899217)
(-0.09674035664165694, 0.18054487419597992)
(-0.087484699081427, 0.2396875932083918)
(-0.07822904152119708, 0.31015503395734095)
(-0.06897338396096715, 0.39118753027903386)
(-0.057848855162830684, 0.49982911473483727)
(-0.04672432636469421, 0.615437324922616)
(-0.03731867884561513, 0.7129242104150294)
(-0.02791303132653605, 0.8042891806107522)
(-0.022804446566514265, 0.8492595834503304)
(-0.01769586180649248, 0.8897723894182574)
(-0.012587277046470696, 0.9249699685180137)
(-0.007478692286448913, 0.9540839254615753)
(-0.0027690290000372984, 0.9749705386622805)
(0.0019406342863743163, 0.9897269071539733)
(0.006650297572785931, 0.9980636377428684)
(0.011359960859197545, 0.9998159492527544)
(0.016409217651063367, 0.9943440820484524)
(0.02145847444292919, 0.9813904807683278)
(0.026507731234795016, 0.9612481208418915)
(0.03155698802666084, 0.9343674082440799)
(0.03740704718969519, 0.8955819887481385)
(0.043257106352729544, 0.849665236818287)
(0.04910716551576389, 0.7978939621457544)
(0.05495722467879824, 0.7416471584674178)
(0.06535490909215852, 0.6350359728038734)
(0.07575259350551879, 0.5264497499195964)
(0.0848704257435045, 0.43489468323452385)
(0.0939882579814902, 0.35043952244418564)
(0.0989587002932879, 0.3082815973355545)
(0.1039291426050856, 0.26919885488293527)
(0.10889958491688329, 0.23334038095088555)
(0.11387002722868099, 0.20076947520953997)
(0.12386999325866699, 0.14508243087546002)
(0.13386995928865297, 0.1017520776607564)
(0.14492620048232935, 0.06638629209840548)
(0.15598244167600575, 0.04175764624256309)
(0.1665021761906958, 0.025967088930556256)
(0.1770219107053858, 0.01562199613873148)
(0.19889807683965371, 0.004884104514458947)
(0.2173131490034065, 0.001642620203532575)
(0.23979586485440926, 0.000378477295185476)
(0.2609302808727705, 8.296727933453847e-5)
(0.2947892542465846, 5.5207490524013835e-6)
};
\addlegendentry{$j=1$}
\addlegendentry{$j=2$}
\addlegendentry{$j=3$}
\addplot+ [color = {rgb,1:red,0.88887350;green,0.43564919;blue,0.27812294},
draw opacity=1.0,
line width=1,
solid,mark = none,
mark size = 2.0,
mark options = {
    color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw opacity = 1.0,
    fill = {rgb,1:red,0.88887350;green,0.43564919;blue,0.27812294}, fill opacity = 1.0,
    line width = 1,
    rotate = 0,
    solid
}]coordinates {
(-0.10599601420188687, 0.002840376524790076)
(-0.06897338396096715, 0.0207302182250763)
(-0.057848855162830684, 0.03476970700621837)
(-0.04672432636469421, 0.05619839630398855)
(-0.03731867884561513, 0.08193826162906433)
(-0.02791303132653605, 0.11634799427375327)
(-0.022804446566514265, 0.13920300771811234)
(-0.01769586180649248, 0.16525270460098473)
(-0.012587277046470696, 0.1946519559044526)
(-0.007478692286448913, 0.2274988505467468)
(-0.0027690290000372984, 0.2608605545235728)
(0.0019406342863743163, 0.29713690180985675)
(0.006650297572785931, 0.3362201514726738)
(0.011359960859197545, 0.37792868760658294)
(0.03155698802666084, 0.5788056946644577)
(0.05495722467879824, 0.8142561859033937)
(0.06015606688547838, 0.8590867689974881)
(0.06535490909215852, 0.8990884026723178)
(0.07055375129883865, 0.933377145394002)
(0.07575259350551879, 0.9611724870559484)
(0.08031150962451164, 0.9796880365667346)
(0.0848704257435045, 0.9923725214420414)
(0.08942934186249735, 0.9989922235425499)
(0.0939882579814902, 0.999424373517048)
(0.0989587002932879, 0.9928385874390616)
(0.1039291426050856, 0.9790355147619164)
(0.10889958491688329, 0.9583173065601984)
(0.11387002722868099, 0.9311321092571381)
(0.118870010243674, 0.8978451041000617)
(0.12386999325866699, 0.859299116036804)
(0.12886997627365998, 0.8162818532931173)
(0.13386995928865297, 0.769641981801623)
(0.14492620048232935, 0.6580504040331947)
(0.15598244167600575, 0.5424404187636577)
(0.1665021761906958, 0.4362907513659731)
(0.1770219107053858, 0.339489211279367)
(0.18249095223895279, 0.2941072293829078)
(0.18795999377251976, 0.25252270264910187)
(0.19342903530608674, 0.21488701036306077)
(0.19889807683965371, 0.18123200907709347)
(0.20810561292153013, 0.13332631968090364)
(0.2173131490034065, 0.09562802086833995)
(0.22855450692890789, 0.06158073366322805)
(0.23979586485440926, 0.03818483245938162)
(0.2503630728635899, 0.02354059111201022)
(0.2609302808727705, 0.014035885540335033)
(0.27785976755967756, 0.005717649136619299)
(0.2947892542465846, 0.002137806557616135)
(0.2973946271232923, 0.0018235232717686318)
};
\addplot+ [color = {rgb,1:red,0.24222430;green,0.64327509;blue,0.30444865},
draw opacity=1.0,
line width=1,
solid,mark = none,
mark size = 2.0,
mark options = {
    color = {rgb,1:red,0.00000000;green,0.00000000;blue,0.00000000}, draw opacity = 1.0,
    fill = {rgb,1:red,0.24222430;green,0.64327509;blue,0.30444865}, fill opacity = 1.0,
    line width = 1,
    rotate = 0,
    solid
}]coordinates {
(-0.10599601420188687, 8.236926783802465e-6)
(-0.06897338396096715, 0.0001486735739343175)
(-0.04672432636469421, 0.000694504476906318)
(-0.02791303132653605, 0.002277805364211642)
(-0.007478692286448913, 0.007341467334003646)
(0.011359960859197545, 0.019333509426359998)
(0.02145847444292919, 0.031099813899439683)
(0.03155698802666084, 0.04852426272931608)
(0.043257106352729544, 0.07820557788983476)
(0.05495722467879824, 0.12098619884654155)
(0.06015606688547838, 0.14495458787139395)
(0.06535490909215852, 0.1722731124899657)
(0.07055375129883865, 0.20309182233926204)
(0.07575259350551879, 0.23749625966213836)
(0.0848704257435045, 0.3064618355356684)
(0.0939882579814902, 0.38574280089857516)
(0.11387002722868099, 0.5844346529889825)
(0.13386995928865297, 0.7878531011813191)
(0.13939807988549116, 0.8377853995219934)
(0.14492620048232935, 0.8827768667763821)
(0.15045432107916756, 0.9217215007984058)
(0.15598244167600575, 0.9536282556487293)
(0.1612423089333508, 0.9766887756237168)
(0.1665021761906958, 0.9920642151568629)
(0.1717620434480408, 0.9993782046888802)
(0.1770219107053858, 0.9984503294393906)
(0.18249095223895279, 0.9887723504543391)
(0.18795999377251976, 0.9704678859439771)
(0.19342903530608674, 0.9440196401944728)
(0.19889807683965371, 0.9101142141693084)
(0.20810561292153013, 0.8386406493830465)
(0.2173131490034065, 0.753432259486768)
(0.22855450692890789, 0.6387125177070089)
(0.23979586485440926, 0.5213783384489855)
(0.2503630728635899, 0.41621757415206484)
(0.2609302808727705, 0.3213540837140074)
(0.269395024216224, 0.2549971753613954)
(0.27785976755967756, 0.19805245093968815)
(0.28632451090313105, 0.15056304099547207)
(0.2947892542465846, 0.11203399932459412)
(0.29609194068493844, 0.10684843176720704)
(0.2973946271232923, 0.10185117578158003)
(0.29869731356164614, 0.09703837677192335)
};
\end{axis}
\end{tikzpicture}

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "../Paper_ParamEst_22Aug2017"
%%% End:

